Up-dated opacities from the Opacity Project

Using the code AUTOSTRUCTURE, extensive calculations of inner-shell atomic data have been made for the chemical elements He, C, N, O, Ne, Na, Mg, Al, Si, S, Ar, Ca, Cr, Mn, Fe and Ni. The results are used to obtain up-dated opacities from the Opacity Project, OP. A number of other improvements on earlier work have also been included. Rosseland-mean opacities from OP are compared with those from OPAL. Differences of 5 to 10% occur. OP gives the `Z-bump', at log(T)=5.2, to be shifted to slightly higher temperatures. The opacities from OP, as functions of temperature and density, are smoother than those from OPAL. Extensive tests show that the numerical accuracy of the OP opacities following integration over frequency mesh and interpolation on temperature-density mesh is better than 1%. Prior to a number of recent investigations which have indicated a need for a downward revision in the solar abundances of oxygen and other elements, there was good agreement between properties of the sun deduced from helioseismology and from stellar evolution models calculated using OPAL opacities. The revisions in abundances destroy that agreement. In a recent paper Bahcall et al argue that the agreement would be restored if opacities for the regions of the sun between 0.7 and 0.4 solar radii were larger than those given by OPAL by about 10%. In the region concerned, the present results from OP do not differ from those of OPAL by more than 2.5%.

==> README.TXT <==
%auto-ignore
Submitted by: N. R. Badnell
To: MNRAS
Title: Up-dated opacities from the Opacity Project
Authors: N. R. Badnell, M. A. Bautista, K. Butler, F. Delahaye
         C. Mendoza, P. Palmeri, C. J. Zeippen and M. J. Seaton
Article: Regular
Status: Revised
Reference: ME1259
Address: Department of Physics,
         University of Strathclyde,
         Glasgow, G4 0NG.
E-mail: badnell@phys.strath.ac.uk
Phone: 0141-553-4176
Fax: 0141-552-2891
Format: Latex 2e
File name: badnell.tex
No. of fig. files: 8   (fign.ps, n=1-8)


In light of the referee's final comment, we have moved Section 4 DATA ARCHIVAL
to a new Section 10 (actually 10.2) and re-named it DATA ARCHIVES. We 
have moved the first paragraph of the old Section 5 ELEMENT ABUNDANCES 
(which referred to the data on CD) to this section (10.3) and noted
the availability of the CD contents on the web.
Then we added a new subsection 10.1 referring to TOPbase and a section 10.4
referring to the OPserver. Thus, all material is available on the web.
Our slow response has been due our ensuring that all was in place before
resubmitting. Finally, we have simplified the reactions in equations (2),(4),(6)
as specific details of autoionization break-up are irrelevant for opacity.

1. References to the Opacity Project Team have been added.

2. The typo noted by the referee has been corrected, along with a couple of others.

